DC-Loc: Accurate Automotive Radar Based Metric Localization with Explicit Doppler Compensation

Automotive mmWave radar has been widely used in the automotive industry due to its small size, low cost, and complementary advantages to optical sensors (e.g., cameras, LiDAR, etc.) in adverse weathers, e.g., fog, raining, and snowing. On the other side, its large wavelength also poses fundamental challenges to perceive the environment. Recent advances have made breakthroughs on its inherent drawbacks, i.e., the multipath reflection and the sparsity of mmWave radar's point clouds. However, the frequency-modulated continuous wave modulation of radar signals makes it more sensitive to vehicles' mobility than optical sensors. This work focuses on the problem of frequency shift, i.e., the Doppler effect distorts the radar ranging measurements and its knock-on effect on metric localization. We propose a new radar-based metric localization framework, termed DC-Loc, which can obtain more accurate location estimation by restoring the Doppler distortion. Specifically, we first design a new algorithm that explicitly compensates the Doppler distortion of radar scans and then model the measurement uncertainty of the Doppler-compensated point cloud to further optimize the metric localization. Extensive experiments using the public nuScenes dataset and CARLA simulator demonstrate that our method outperforms the state-of-the-art approach by 25.2% and 5.6% improvements in terms of translation and rotation errors, respectively.

==> [ICRA'22] DC-Loc/todolist.txt <==
paper
1. change fig.1.
2. finish reference
3. improve expression in each section
4. fig 6: left - nuScenes; Right - Carla

Experiment:
1. utr


video:
1. What is metric localization?
2. Existing solutions (Cameras, Lidars, Radars) -> show some failure cases of optical sensors. -> advantages of radar.
3. Introduce Range-FFT and Doppler-FFT -> Relative velocity causes Doppler effects in range estimation. (show an animation) -> Doppler distortion
4. 

==> todolist.txt <==
paper
1. change fig.1.
2. finish reference
3. improve expression in each section
4. fig 6: left - nuScenes; Right - Carla

Experiment:
1. utr


video:
1. What is metric localization?
2. Existing solutions (Cameras, Lidars, Radars) -> show some failure cases of optical sensors. -> advantages of radar.
3. Introduce Range-FFT and Doppler-FFT -> Relative velocity causes Doppler effects in range estimation. (show an animation) -> Doppler distortion
4. 
